Broken-FEEC discretizations and Hodge Laplace problems

This article studies structure-preserving discretizations of Hilbert complexes with nonconforming spaces that rely on projections onto an underlying conforming subcomplex. This approach follows the conforming/nonconforming Galerkin (CONGA) method introduced in [doi.org/10.1090/mcom/3079, doi.org/10.5802/smai-jcm.20, doi.org/10.5802/smai-jcm.21] to derive efficient structure-preserving finite element schemes for the time-dependent Maxwell and Maxwell-Vlasov systems by relaxing the curl-conforming constraint in finite element exterior calculus (FEEC) spaces. Here, it is extended to the discretization of full Hilbert complexes with possibly nontrivial harmonic fields, and the properties of the CONGA Hodge Laplacian operator are investigated. By using block-diagonal mass matrices which may be locally inverted, this framework possesses a canonical sequence of dual commuting projection operators which are local, and it naturally yields local discrete coderivative operators, in contrast to conforming FEEC discretizations. The resulting CONGA Hodge Laplacian operator is also local, and its kernel consists of the same discrete harmonic fields as the underlying conforming operator, provided that a symmetric stabilization term is added to handle the space nonconformities. Under the assumption that the underlying conforming subcomplex admits a bounded cochain projection, and that the conforming projections are stable with moment-preserving properties, a priori convergence results are established for both the CONGA Hodge Laplace source and eigenvalue problems. Our theory is finally illustrated with a spectral element method, and numerical experiments are performed which corroborate our results. Applications to spline finite elements on multi-patch mapped domains are described in a related article [arXiv:2208.05238] for which the present work provides a theoretical background.

==> arxiv_v2/effect_runs/out_runs_confeec.txt <==
[campos@MacBook-de-Martin-2 effect (master)]$ ./HL_run_script.sh
 -N 1 1
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.3380618095397949 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  2.4472129344940186
info of cg:  2200
Computing relative errors...
 -- with || u || =  3.5649868995685874
 -- with || u_ex || =  3.40503699143011

Max-norm of error on f_x(x, y): 3.39e-01
Max-norm of error on f_y(x, y): 3.39e-01

Max-norm of error on ux(x, y): 5.36e-01
Max-norm of error on uy(x, y): 5.36e-01

L2-norm of error on u(x, y): 2.93e-01

 -N 1 1
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0595247745513916 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  17.098132848739624
info of cg:  8400
Computing relative errors...
 -- with || u || =  3.4160882159754298
 -- with || u_ex || =  3.486321519515682

Max-norm of error on f_x(x, y): 1.75e-01
Max-norm of error on f_y(x, y): 1.75e-01

Max-norm of error on ux(x, y): 2.75e-01
Max-norm of error on uy(x, y): 2.75e-01

L2-norm of error on u(x, y): 1.81e-01

 -N 1 1
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.134598016738892 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  3.490407943725586
info of cg:  0
Computing relative errors...
 -- with || u || =  3.450875948638383
 -- with || u_ex || =  3.5059038567192173

Max-norm of error on f_x(x, y): 8.97e-02
Max-norm of error on f_y(x, y): 8.97e-02

Max-norm of error on ux(x, y): 1.27e-01
Max-norm of error on uy(x, y): 1.27e-01

L2-norm of error on u(x, y): 7.24e-02

 -N 1 1
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 15.90717601776123 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  49.46953797340393
info of cg:  0
Computing relative errors...
 -- with || u || =  3.492367729299487
 -- with || u_ex || =  3.510782194208493

Max-norm of error on f_x(x, y): 4.49e-02
Max-norm of error on f_y(x, y): 4.49e-02

Max-norm of error on ux(x, y): 5.45e-02
Max-norm of error on uy(x, y): 5.45e-02

L2-norm of error on u(x, y): 2.08e-02

 -N 2 2
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6115169525146484 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  18.978891611099243
info of cg:  8400
Computing relative errors...
 -- with || u || =  3.4586647591098294
 -- with || u_ex || =  3.509136536315144

Max-norm of error on f_x(x, y): 3.88e-02
Max-norm of error on f_y(x, y): 3.88e-02

Max-norm of error on ux(x, y): 6.34e-02
Max-norm of error on uy(x, y): 6.34e-02

L2-norm of error on u(x, y): 5.60e-02

 -N 2 2
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.108227014541626 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  3.4563231468200684
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5077879383081143
 -- with || u_ex || =  3.5121952482412966

Max-norm of error on f_x(x, y): 8.31e-03
Max-norm of error on f_y(x, y): 8.31e-03

Max-norm of error on ux(x, y): 1.94e-02
Max-norm of error on uy(x, y): 1.94e-02

L2-norm of error on u(x, y): 4.36e-03

 -N 2 2
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.680837154388428 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  28.021404266357422
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5121071192292224
 -- with || u_ex || =  3.512394023599725

Max-norm of error on f_x(x, y): 2.02e-03
Max-norm of error on f_y(x, y): 2.02e-03

Max-norm of error on ux(x, y): 5.82e-03
Max-norm of error on uy(x, y): 5.82e-03

L2-norm of error on u(x, y): 2.81e-04

 -N 2 2
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 33.155539989471436 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  149.7056839466095
info of cg:  0
Computing relative errors...
 -- with || u || =  3.512388451997817
 -- with || u_ex || =  3.5124065305574823

Max-norm of error on f_x(x, y): 4.97e-04
Max-norm of error on f_y(x, y): 4.97e-04

Max-norm of error on ux(x, y): 1.52e-03
Max-norm of error on uy(x, y): 1.52e-03

L2-norm of error on u(x, y): 1.77e-05

 -N 3 3
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.39207124710083 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  88.52806305885315
info of cg:  18600
Computing relative errors...
 -- with || u || =  3.5106182233290317
 -- with || u_ex || =  3.5123340736399373

Max-norm of error on f_x(x, y): 4.22e-03
Max-norm of error on f_y(x, y): 4.22e-03

Max-norm of error on ux(x, y): 1.17e-02
Max-norm of error on uy(x, y): 1.17e-02

L2-norm of error on u(x, y): 1.76e-03

 -N 3 3
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.471964120864868 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  15.17324185371399
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5123766405002064
 -- with || u_ex || =  3.512406153190348

Max-norm of error on f_x(x, y): 4.91e-04
Max-norm of error on f_y(x, y): 4.91e-04

Max-norm of error on ux(x, y): 1.82e-03
Max-norm of error on uy(x, y): 1.82e-03

L2-norm of error on u(x, y): 5.06e-05

 -N 3 3
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 21.62451696395874 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  167.77744507789612
info of cg:  0
Computing relative errors...
 -- with || u || =  3.512406873299827
 -- with || u_ex || =  3.512407346299669

Max-norm of error on f_x(x, y): 6.38e-05
Max-norm of error on f_y(x, y): 6.38e-05

Max-norm of error on ux(x, y): 2.30e-04
Max-norm of error on uy(x, y): 2.30e-04

L2-norm of error on u(x, y): 2.66e-06

 -N 3 3
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 85.96406722068787 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
^Z
[1]+  Stopped                 ./HL_run_script.sh
[campos@MacBook-de-Martin-2 effect (master)]$ fg %1
./HL_run_script.sh
Done.
time elapsed:  8297.847092866898
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124073595157146
 -- with || u_ex || =  3.512407365218935

Max-norm of error on f_x(x, y): 8.05e-06
Max-norm of error on f_y(x, y): 8.05e-06

Max-norm of error on ux(x, y): 2.88e-05
Max-norm of error on uy(x, y): 2.88e-05

L2-norm of error on u(x, y): 1.63e-07

 -N 4 4
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.415970802307129 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  4.841462135314941
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5123813069383747
 -- with || u_ex || =  3.512406335845609

Max-norm of error on f_x(x, y): 3.38e-04
Max-norm of error on f_y(x, y): 3.38e-04

Max-norm of error on ux(x, y): 1.71e-03
Max-norm of error on uy(x, y): 1.71e-03

L2-norm of error on u(x, y): 4.22e-05

 -N 4 4
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 13.671281814575195 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  56.19306206703186
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124072555289105
 -- with || u_ex || =  3.5124073612836746

Max-norm of error on f_x(x, y): 1.94e-05
Max-norm of error on f_y(x, y): 1.94e-05

Max-norm of error on ux(x, y): 1.13e-04
Max-norm of error on uy(x, y): 1.13e-04

L2-norm of error on u(x, y): 8.18e-07

 -N 4 4
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 56.04080080986023 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  224.77179312705994
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124073650510237
 -- with || u_ex || =  3.512407365503596

Max-norm of error on f_x(x, y): 1.25e-06
Max-norm of error on f_y(x, y): 1.25e-06

Max-norm of error on ux(x, y): 7.42e-06
Max-norm of error on uy(x, y): 7.42e-06

L2-norm of error on u(x, y): 2.22e-08

 -N 4 4
 -K 80 80


==> arxiv_v2/effect_runs/out_runs_sol2_weak_jumps.txt <==
h
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.35598015785217285 s
source approximation...
time elapsed:  0.2710258960723877
exact solution approximation...
time elapsed:  0.23062610626220703
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0004889965057373047
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.02896285057067871
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  8.403357235173017
 -- || curl_h u || =  13.513613142772723
Computing errors...
Computing relative errors...
 -- with || u || =  6.436568523160668
 -- with || u_ex || =  3.4078233013104

Max-norm of error on f_x(x, y): 3.40e-01
Max-norm of error on f_y(x, y): 3.40e-01

Max-norm of error on ux(x, y): 6.68e-01
Max-norm of error on uy(x, y): 6.68e-01

L2-norm of error on u(x, y): 5.13e-01

time elapsed:  0.6460239887237549
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0996620655059814 s
source approximation...
time elapsed:  1.016697883605957
exact solution approximation...
time elapsed:  0.8353140354156494
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0008740425109863281
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.055871009826660156
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.51376656222408
 -- || curl_h u || =  8.423212391279838
Computing errors...
Computing relative errors...
 -- with || u || =  4.147897004737196
 -- with || u_ex || =  3.486362386475495

Max-norm of error on f_x(x, y): 1.75e-01
Max-norm of error on f_y(x, y): 1.75e-01

Max-norm of error on ux(x, y): 4.35e-01
Max-norm of error on uy(x, y): 4.35e-01

L2-norm of error on u(x, y): 3.01e-01

time elapsed:  2.519674062728882
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.122429132461548 s
source approximation...
time elapsed:  4.065522909164429
exact solution approximation...
time elapsed:  3.227475881576538
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002446889877319336
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.22569894790649414
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.7809438660663304
 -- || curl_h u || =  7.16250298538574
Computing errors...
Computing relative errors...
 -- with || u || =  3.5572036085308945
 -- with || u_ex || =  3.5059044853154577

Max-norm of error on f_x(x, y): 8.97e-02
Max-norm of error on f_y(x, y): 8.97e-02

Max-norm of error on ux(x, y): 2.44e-01
Max-norm of error on uy(x, y): 2.44e-01

L2-norm of error on u(x, y): 2.09e-01

time elapsed:  10.256866216659546
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 16.02467918395996 s
source approximation...
time elapsed:  14.391881942749023
exact solution approximation...
time elapsed:  12.166749954223633
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.010367870330810547
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  2.1695518493652344
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.051323450416375
 -- || curl_h u || =  6.971429020990936
Computing errors...
Computing relative errors...
 -- with || u || =  3.4662877232177096
 -- with || u_ex || =  3.510782203992013

Max-norm of error on f_x(x, y): 4.49e-02
Max-norm of error on f_y(x, y): 4.49e-02

Max-norm of error on ux(x, y): 1.17e-01
Max-norm of error on uy(x, y): 1.17e-01

L2-norm of error on u(x, y): 1.03e-01

time elapsed:  38.46844482421875
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6017000675201416 s
source approximation...
time elapsed:  0.2586691379547119
exact solution approximation...
time elapsed:  0.21936798095703125
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.000659942626953125
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.1653611660003662
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.157755020859051
 -- || curl_h u || =  6.904487889137284
Computing errors...
Computing relative errors...
 -- with || u || =  3.44180216358156
 -- with || u_ex || =  3.5092200296823344

Max-norm of error on f_x(x, y): 3.85e-02
Max-norm of error on f_y(x, y): 3.85e-02

Max-norm of error on ux(x, y): 8.08e-02
Max-norm of error on uy(x, y): 8.08e-02

L2-norm of error on u(x, y): 8.02e-02

time elapsed:  1.0403902530670166
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.0985209941864014 s
source approximation...
time elapsed:  0.9606149196624756
exact solution approximation...
time elapsed:  0.7826123237609863
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002086162567138672
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.4646189212799072
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.674962721114619
 -- || curl_h u || =  7.0153053398277825
Computing errors...
Computing relative errors...
 -- with || u || =  3.5070928994188924
 -- with || u_ex || =  3.5121973443534875

Max-norm of error on f_x(x, y): 8.40e-03
Max-norm of error on f_y(x, y): 8.40e-03

Max-norm of error on ux(x, y): 1.88e-02
Max-norm of error on uy(x, y): 1.88e-02

L2-norm of error on u(x, y): 5.17e-03

time elapsed:  4.082031965255737
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.070050716400146 s
source approximation...
time elapsed:  3.7102158069610596
exact solution approximation...
time elapsed:  3.0720877647399902
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.00789785385131836
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  4.009104013442993
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.710226844915074
 -- || curl_h u || =  7.024243405728992
Computing errors...
Computing relative errors...
 -- with || u || =  3.5120949325564945
 -- with || u_ex || =  3.512394060948819

Max-norm of error on f_x(x, y): 1.99e-03
Max-norm of error on f_y(x, y): 1.99e-03

Max-norm of error on ux(x, y): 5.81e-03
Max-norm of error on uy(x, y): 5.81e-03

L2-norm of error on u(x, y): 3.27e-04

time elapsed:  16.152411937713623
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 32.59848380088806 s
source approximation...
time elapsed:  15.22201132774353
exact solution approximation...
time elapsed:  12.839750051498413
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.03914499282836914
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  26.168558835983276
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712257256313698
 -- || curl_h u || =  7.024779573911428
Computing errors...
Computing relative errors...
 -- with || u || =  3.512388254769014
 -- with || u_ex || =  3.5124065311612545

Max-norm of error on f_x(x, y): 4.95e-04
Max-norm of error on f_y(x, y): 4.95e-04

Max-norm of error on ux(x, y): 1.52e-03
Max-norm of error on uy(x, y): 1.52e-03

L2-norm of error on u(x, y): 2.58e-05

time elapsed:  69.92412686347961
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.5101120471954346 s
source approximation...
time elapsed:  0.2854599952697754
exact solution approximation...
time elapsed:  0.24024271965026855
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0013303756713867188
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.8060500621795654
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.698279983372483
 -- || curl_h u || =  7.021073618802565
Computing errors...
Computing relative errors...
 -- with || u || =  3.5103756690251746
 -- with || u_ex || =  3.512334194824392

Max-norm of error on f_x(x, y): 4.20e-03
Max-norm of error on f_y(x, y): 4.20e-03

Max-norm of error on ux(x, y): 1.14e-02
Max-norm of error on uy(x, y): 1.14e-02

L2-norm of error on u(x, y): 2.03e-03

time elapsed:  1.803497314453125
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.940009117126465 s
source approximation...
time elapsed:  1.0166714191436768
exact solution approximation...
time elapsed:  0.9223489761352539
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.006088972091674805
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  7.73190975189209
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712076013612703
 -- || curl_h u || =  7.024735414654068
Computing errors...
Computing relative errors...
 -- with || u || =  3.5123628695858984
 -- with || u_ex || =  3.5124061533078956

Max-norm of error on f_x(x, y): 4.91e-04
Max-norm of error on f_y(x, y): 4.91e-04

Max-norm of error on ux(x, y): 1.81e-03
Max-norm of error on uy(x, y): 1.81e-03

L2-norm of error on u(x, y): 6.96e-05

time elapsed:  6.717406988143921
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 24.970226049423218 s
source approximation...
time elapsed:  4.201310873031616
exact solution approximation...
time elapsed:  3.7141880989074707
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.030275821685791016
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  66.48060011863708
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712383510617592
 -- || curl_h u || =  7.024813363227023
Computing errors...
Computing relative errors...
 -- with || u || =  3.512406590582832
 -- with || u_ex || =  3.5124073463002494

Max-norm of error on f_x(x, y): 6.38e-05
Max-norm of error on f_y(x, y): 6.38e-05

Max-norm of error on ux(x, y): 2.30e-04
Max-norm of error on uy(x, y): 2.30e-04

L2-norm of error on u(x, y): 3.92e-06

time elapsed:  28.02372670173645
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 98.64693212509155 s
source approximation...
time elapsed:  16.22087287902832
exact solution approximation...
time elapsed:  13.510285139083862
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.12062311172485352
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  291.51891803741455
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712388892368633
 -- || curl_h u || =  7.024814709163908
Computing errors...
Computing relative errors...
 -- with || u || =  3.5124073530712376
 -- with || u_ex || =  3.5124073652184262

Max-norm of error on f_x(x, y): 8.05e-06
Max-norm of error on f_y(x, y): 8.05e-06

Max-norm of error on ux(x, y): 2.88e-05
Max-norm of error on uy(x, y): 2.88e-05

L2-norm of error on u(x, y): 2.48e-07

time elapsed:  106.34918212890625
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.6086957454681396 s
source approximation...
time elapsed:  0.3083810806274414
exact solution approximation...
time elapsed:  0.2558400630950928
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002830028533935547
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  2.756524085998535
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.71217545277947
 -- || curl_h u || =  7.024754498021462
Computing errors...
Computing relative errors...
 -- with || u || =  3.5123754160777825
 -- with || u_ex || =  3.512406336975866

Max-norm of error on f_x(x, y): 3.47e-04
Max-norm of error on f_y(x, y): 3.47e-04

Max-norm of error on ux(x, y): 1.69e-03
Max-norm of error on uy(x, y): 1.69e-03

L2-norm of error on u(x, y): 5.81e-05

time elapsed:  2.565174102783203
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 14.256319999694824 s
source approximation...
time elapsed:  1.110543966293335
exact solution approximation...
time elapsed:  0.9361701011657715
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.012306928634643555
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  24.6040141582489
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.71238823409616
 -- || curl_h u || =  7.024814510816537
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407252108804
 -- with || u_ex || =  3.512407361229336

Max-norm of error on f_x(x, y): 1.96e-05
Max-norm of error on f_y(x, y): 1.96e-05

Max-norm of error on ux(x, y): 1.13e-04
Max-norm of error on uy(x, y): 1.13e-04

L2-norm of error on u(x, y): 1.28e-06

time elapsed:  9.78896689414978
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 52.819326877593994 s
source approximation...
time elapsed:  4.54459023475647
exact solution approximation...
time elapsed:  3.527690887451172
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.06384706497192383
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
^[[CDone.
time elapsed:  125.22336602210999
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.7123889743688165
 -- || curl_h u || =  7.0248147323670045
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407365094107
 -- with || u_ex || =  3.512407365549518

Max-norm of error on f_x(x, y): 1.27e-06
Max-norm of error on f_y(x, y): 1.27e-06

Max-norm of error on ux(x, y): 7.42e-06
Max-norm of error on uy(x, y): 7.42e-06

L2-norm of error on u(x, y): 3.85e-08

time elapsed:  39.76104688644409
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 227.26157212257385 s
source approximation...
time elapsed:  16.12111496925354
exact solution approximation...
time elapsed:  13.770565032958984
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.23680901527404785
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
^[[CDone.
time elapsed:  471.4244589805603
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712388986248359
 -- || curl_h u || =  7.024814727096866
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407365518712
 -- with || u_ex || =  3.5124073655264203

Max-norm of error on f_x(x, y): 8.03e-08
Max-norm of error on f_y(x, y): 8.03e-08

Max-norm of error on ux(x, y): 4.74e-07
Max-norm of error on uy(x, y): 4.74e-07

L2-norm of error on u(x, y): 7.63e-09

time elapsed:  148.95975995063782


==> arxiv_v2/effect_runs/out_runs_sol3_partial.txt <==
## HL_run_script.sh:

#!/bin/bash

# degree
p_min=1
p_max=4
# mesh: K = 10*(2**k)  (= nb cells per dimension)
k_min=0
k_max=3

for (( c=0; c<2; c++ ))
do
  for (( p=p_min; p<p_max+1; p++ ))
  do
    N_str=" -N "$p" "$p
    for (( k=k_min; k<k_max+1; k++ ))
    do
      K=$((10*(2**k)))
      K_str=" -K "$K" "$K
      cmd="python3 hodge_laplacian_2d_source.py -v "$N_str$K_str" -P False False -e 0 -o 3.5 -s 3 -c "$c
      echo "$ "$cmd
      $cmd
    done
    #  "$ python hodge_laplacian_2d_source.py -vp"+ $N_str + $K_str + ' -P False False -e 0 -o 3.5 "
  done
done
printf "\n"

---- ---- ---- ---- ---- ---- ---- ---- ---- ---- -------- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----


[campos@MacBook-de-Martin-2 effect (master)]$ ./HL_run_script.sh
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.34394407272338867 s
source approximation...
time elapsed:  0.24197983741760254
exact solution approximation...
time elapsed:  0.2230830192565918
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.005530834197998047
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.2856383433361528e-14
 -- || curl_h u || =  11.05608590607261
Computing errors...
Computing relative errors...
 -- with || u || =  4.367197384236377
 -- with || u_ex || =  3.757414308998799

Max-norm of error on f_x(x, y): 2.65e-01
Max-norm of error on f_y(x, y): 2.65e-01

Max-norm of error on ux(x, y): 4.49e-01
Max-norm of error on uy(x, y): 4.49e-01

L2-norm of error on u(x, y): 1.73e-01

time elapsed:  0.6135680675506592
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0460751056671143 s
source approximation...
time elapsed:  0.825282096862793
exact solution approximation...
time elapsed:  0.7939939498901367
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.008265972137451172
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  9.342641663846459e-14
 -- || curl_h u || =  9.330064027005104
Computing errors...
Computing relative errors...
 -- with || u || =  3.9531520216242915
 -- with || u_ex || =  3.8263170168731864

Max-norm of error on f_x(x, y): 1.21e-01
Max-norm of error on f_y(x, y): 1.21e-01

Max-norm of error on ux(x, y): 1.80e-01
Max-norm of error on uy(x, y): 1.80e-01

L2-norm of error on u(x, y): 3.92e-02

time elapsed:  2.4414379596710205
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.007940053939819 s
source approximation...
time elapsed:  3.2050259113311768
exact solution approximation...
time elapsed:  3.1306569576263428
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.027191877365112305
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  6.311922131651927e-13
 -- || curl_h u || =  8.992044333392375
Computing errors...
Computing relative errors...
 -- with || u || =  3.87283471944638
 -- with || u_ex || =  3.842362332961594

Max-norm of error on f_x(x, y): 5.87e-02
Max-norm of error on f_y(x, y): 5.87e-02

Max-norm of error on ux(x, y): 8.51e-02
Max-norm of error on uy(x, y): 8.51e-02

L2-norm of error on u(x, y): 9.58e-03

time elapsed:  9.69854474067688
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 15.66991376876831 s
source approximation...
time elapsed:  12.803666830062866
exact solution approximation...
time elapsed:  12.443791151046753
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.1866319179534912
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.253451075286795e-12
 -- || curl_h u || =  8.912051854222588
Computing errors...
Computing relative errors...
 -- with || u || =  3.8538753306073525
 -- with || u_ex || =  3.8463301444207585

Max-norm of error on f_x(x, y): 2.80e-02
Max-norm of error on f_y(x, y): 2.80e-02

Max-norm of error on ux(x, y): 4.09e-02
Max-norm of error on uy(x, y): 4.09e-02

L2-norm of error on u(x, y): 2.38e-03

time elapsed:  38.340264081954956
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.5952661037445068 s
source approximation...
time elapsed:  0.24350190162658691
exact solution approximation...
time elapsed:  0.23071002960205078
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.29010725021362305
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.058308075697272e-08
 -- || curl_h u || =  8.926031115481646
Computing errors...
Computing relative errors...
 -- with || u || =  3.857070627742813
 -- with || u_ex || =  3.8453620965482136

Max-norm of error on f_x(x, y): 4.75e-02
Max-norm of error on f_y(x, y): 4.75e-02

Max-norm of error on ux(x, y): 6.15e-02
Max-norm of error on uy(x, y): 6.15e-02

L2-norm of error on u(x, y): 7.10e-03

time elapsed:  1.0489001274108887
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.138296127319336 s
source approximation...
time elapsed:  0.8716843128204346
exact solution approximation...
time elapsed:  0.8403782844543457
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.6975507736206055
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.814111407994728e-08
 -- || curl_h u || =  8.888455645731167
Computing errors...
Computing relative errors...
 -- with || u || =  3.8482845272230777
 -- with || u_ex || =  3.8475087723709396

Max-norm of error on f_x(x, y): 1.12e-02
Max-norm of error on f_y(x, y): 1.12e-02

Max-norm of error on ux(x, y): 1.60e-02
Max-norm of error on uy(x, y): 1.60e-02

L2-norm of error on u(x, y): 4.85e-04

time elapsed:  4.155724048614502
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.224289655685425 s
source approximation...
time elapsed:  3.418311834335327
exact solution approximation...
time elapsed:  3.1707100868225098
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  8.046462059020996
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.331311033093034e-08
 -- || curl_h u || =  8.885937110500599
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476900043769455
 -- with || u_ex || =  3.8476407798534673

Max-norm of error on f_x(x, y): 2.83e-03
Max-norm of error on f_y(x, y): 2.83e-03

Max-norm of error on ux(x, y): 4.08e-03
Max-norm of error on uy(x, y): 4.08e-03

L2-norm of error on u(x, y): 3.14e-05

time elapsed:  16.32334804534912
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 32.139647006988525 s
source approximation...
time elapsed:  12.888369083404541
exact solution approximation...
time elapsed:  12.40205693244934
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  41.40708613395691
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0608991878906828e-08
 -- || curl_h u || =  8.885776630442187
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476520364818545
 -- with || u_ex || =  3.8476489476801485

Max-norm of error on f_x(x, y): 7.02e-04
Max-norm of error on f_y(x, y): 7.02e-04

Max-norm of error on ux(x, y): 1.03e-03
Max-norm of error on uy(x, y): 1.03e-03

L2-norm of error on u(x, y): 1.98e-06

time elapsed:  64.4256751537323
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.4276511669158936 s
source approximation...
time elapsed:  0.2583432197570801
exact solution approximation...
time elapsed:  0.23729610443115234
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  1.1965827941894531
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.6753688149655005e-07
 -- || curl_h u || =  8.886232280401366
Computing errors...
Computing relative errors...
 -- with || u || =  3.847759236602384
 -- with || u_ex || =  3.847624774674886

Max-norm of error on f_x(x, y): 5.83e-03
Max-norm of error on f_y(x, y): 5.83e-03

Max-norm of error on ux(x, y): 8.20e-03
Max-norm of error on uy(x, y): 8.20e-03

L2-norm of error on u(x, y): 6.50e-04

time elapsed:  1.5758559703826904
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.2948808670043945 s
source approximation...
time elapsed:  0.8760488033294678
exact solution approximation...
time elapsed:  0.8240251541137695
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  7.3613059520721436
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2034368348418764e-08
 -- || curl_h u || =  8.885773529935244
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476513009824393
 -- with || u_ex || =  3.847649100755955

Max-norm of error on f_x(x, y): 7.16e-04
Max-norm of error on f_y(x, y): 7.16e-04

Max-norm of error on ux(x, y): 1.04e-03
Max-norm of error on uy(x, y): 1.04e-03

L2-norm of error on u(x, y): 4.13e-05

time elapsed:  6.109281063079834
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 21.14525604248047 s
source approximation...
time elapsed:  3.4877102375030518
exact solution approximation...
time elapsed:  3.238698959350586
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  98.16693687438965
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.4311467243169893e-08
 -- || curl_h u || =  8.885765981673673
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649513699291
 -- with || u_ex || =  3.847649484376428

Max-norm of error on f_x(x, y): 9.07e-05
Max-norm of error on f_y(x, y): 9.07e-05

Max-norm of error on ux(x, y): 1.29e-04
Max-norm of error on uy(x, y): 1.29e-04

L2-norm of error on u(x, y): 2.59e-06

time elapsed:  25.360881328582764
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 88.18563199043274 s
source approximation...
time elapsed:  14.329926252365112
exact solution approximation...
time elapsed:  13.884876728057861
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  1174.286537885666
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  7.487804119015841e-09
 -- || curl_h u || =  8.885765875415228
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490267468
 -- with || u_ex || =  3.847649490390049

Max-norm of error on f_x(x, y): 1.12e-05
Max-norm of error on f_y(x, y): 1.12e-05

Max-norm of error on ux(x, y): 1.62e-05
Max-norm of error on uy(x, y): 1.62e-05

L2-norm of error on u(x, y): 1.62e-07

time elapsed:  100.3331241607666
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.3952691555023193 s
source approximation...
time elapsed:  0.257659912109375
exact solution approximation...
time elapsed:  0.24661517143249512
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  7.4451751708984375
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.1523109924302694e-07
 -- || curl_h u || =  8.88576887569452
Computing errors...
Computing relative errors...
 -- with || u || =  3.84765020092653
 -- with || u_ex || =  3.847649335398349

Max-norm of error on f_x(x, y): 4.99e-04
Max-norm of error on f_y(x, y): 4.99e-04

Max-norm of error on ux(x, y): 7.21e-04
Max-norm of error on uy(x, y): 7.21e-04

L2-norm of error on u(x, y): 3.11e-05

time elapsed:  2.308199167251587
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 12.820242166519165 s
source approximation...
time elapsed:  0.9133069515228271
exact solution approximation...
time elapsed:  0.872769832611084
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  26.267252922058105
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.4756673529389954e-08
 -- || curl_h u || =  8.88576587545617
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494892867534
 -- with || u_ex || =  3.847649489873652

Max-norm of error on f_x(x, y): 3.03e-05
Max-norm of error on f_y(x, y): 3.03e-05

Max-norm of error on ux(x, y): 4.43e-05
Max-norm of error on uy(x, y): 4.43e-05

L2-norm of error on u(x, y): 7.73e-07

time elapsed:  9.178213834762573
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 53.041748046875 s
source approximation...
time elapsed:  3.6227798461914062
exact solution approximation...
time elapsed:  3.51411509513855
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  136.59148287773132
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.0233000765154822e-08
 -- || curl_h u || =  8.88576588544161
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649494853531
 -- with || u_ex || =  3.8476494904831937

Max-norm of error on f_x(x, y): 1.97e-06
Max-norm of error on f_y(x, y): 1.97e-06

Max-norm of error on ux(x, y): 2.87e-06
Max-norm of error on uy(x, y): 2.87e-06

L2-norm of error on u(x, y): 2.19e-08

time elapsed:  37.09475803375244
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 206.22523522377014 s
source approximation...
time elapsed:  14.346319198608398
exact solution approximation...
time elapsed:  13.777957916259766
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  2560.0738270282745
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.6039982075391512e-08
 -- || curl_h u || =  8.8857658692325
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494882393233
 -- with || u_ex || =  3.847649490485577

Max-norm of error on f_x(x, y): 1.23e-07
Max-norm of error on f_y(x, y): 1.23e-07

Max-norm of error on ux(x, y): 1.82e-07
Max-norm of error on uy(x, y): 1.82e-07

L2-norm of error on u(x, y): 1.24e-09

time elapsed:  146.3082299232483
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.3799021244049072 s
source approximation...
time elapsed:  0.25298619270324707
exact solution approximation...
time elapsed:  0.23932123184204102
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0004451274871826172
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 400.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.01901698112487793
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.7108899098534953e-14
 -- || curl_h u || =  10.825629306109013
Computing errors...
Computing relative errors...
 -- with || u || =  4.320015709039649
 -- with || u_ex || =  3.7604889659378746

Max-norm of error on f_x(x, y): 2.60e-01
Max-norm of error on f_y(x, y): 2.60e-01

Max-norm of error on ux(x, y): 4.42e-01
Max-norm of error on uy(x, y): 4.42e-01

L2-norm of error on u(x, y): 1.62e-01

time elapsed:  0.6888210773468018
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.1549468040466309 s
source approximation...
time elapsed:  0.8902840614318848
exact solution approximation...
time elapsed:  0.8572838306427002
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0008828639984130859
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.022901058197021484
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  7.888507711032496e-14
 -- || curl_h u || =  9.295494662403936
Computing errors...
Computing relative errors...
 -- with || u || =  3.94653713204691
 -- with || u_ex || =  3.8263618692893706

Max-norm of error on f_x(x, y): 1.22e-01
Max-norm of error on f_y(x, y): 1.22e-01

Max-norm of error on ux(x, y): 1.80e-01
Max-norm of error on uy(x, y): 1.80e-01

L2-norm of error on u(x, y): 3.72e-02

time elapsed:  2.711108922958374
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.436424970626831 s
source approximation...
time elapsed:  3.870468854904175
exact solution approximation...
time elapsed:  3.6532628536224365
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0026769638061523438
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.04335165023803711
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  6.46137558619663e-13
 -- || curl_h u || =  8.987307332703695
Computing errors...
Computing relative errors...
 -- with || u || =  3.8719403531605243
 -- with || u_ex || =  3.842363021883648

Max-norm of error on f_x(x, y): 5.86e-02
Max-norm of error on f_y(x, y): 5.86e-02

Max-norm of error on ux(x, y): 8.49e-02
Max-norm of error on uy(x, y): 8.49e-02

L2-norm of error on u(x, y): 9.33e-03

time elapsed:  10.920120000839233
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 17.6294527053833 s
source approximation...
time elapsed:  14.206961154937744
exact solution approximation...
time elapsed:  13.00971007347107
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.012163162231445312
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.18344998359680176
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  8.0659540161865e-12
 -- || curl_h u || =  8.911444694534632
Computing errors...
Computing relative errors...
 -- with || u || =  3.853760942955917
 -- with || u_ex || =  3.8463301551393543

Max-norm of error on f_x(x, y): 2.80e-02
Max-norm of error on f_y(x, y): 2.80e-02

Max-norm of error on ux(x, y): 4.08e-02
Max-norm of error on uy(x, y): 4.08e-02

L2-norm of error on u(x, y): 2.36e-03

time elapsed:  41.490617990493774
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6449341773986816 s
source approximation...
time elapsed:  0.23853683471679688
exact solution approximation...
time elapsed:  0.24235200881958008
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0006010532379150391
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 900.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.045571088790893555
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.294189192763388e-12
 -- || curl_h u || =  8.925820872725454
Computing errors...
Computing relative errors...
 -- with || u || =  3.857031204935232
 -- with || u_ex || =  3.8454535897762954

Max-norm of error on f_x(x, y): 4.71e-02
Max-norm of error on f_y(x, y): 4.71e-02

Max-norm of error on ux(x, y): 6.15e-02
Max-norm of error on uy(x, y): 6.15e-02

L2-norm of error on u(x, y): 1.02e-02

time elapsed:  1.2259011268615723
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.3523809909820557 s
source approximation...
time elapsed:  0.9097409248352051
exact solution approximation...
time elapsed:  0.8296449184417725
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0019519329071044922
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.0806741714477539
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0856192742897321e-10
 -- || curl_h u || =  8.888453958305854
Computing errors...
Computing relative errors...
 -- with || u || =  3.8482842087519544
 -- with || u_ex || =  3.8475110686014844

Max-norm of error on f_x(x, y): 1.13e-02
Max-norm of error on f_y(x, y): 1.13e-02

Max-norm of error on ux(x, y): 1.60e-02
Max-norm of error on uy(x, y): 1.60e-02

L2-norm of error on u(x, y): 1.22e-03

time elapsed:  4.598525047302246
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 9.34664511680603 s
source approximation...
time elapsed:  3.839110851287842
exact solution approximation...
time elapsed:  3.3969030380249023
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.00820302963256836
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.4305758476257324
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  5.537877034576549e-10
 -- || curl_h u || =  8.885937113419525
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476900105411804
 -- with || u_ex || =  3.847640820767449

Max-norm of error on f_x(x, y): 2.80e-03
Max-norm of error on f_y(x, y): 2.80e-03

Max-norm of error on ux(x, y): 4.08e-03
Max-norm of error on uy(x, y): 4.08e-03

L2-norm of error on u(x, y): 1.51e-04

time elapsed:  18.371136903762817
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 35.49288296699524 s
source approximation...
time elapsed:  13.37998080253601
exact solution approximation...
time elapsed:  12.730867147445679
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.03752493858337402
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 7200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  1.715277910232544
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2322192826583176e-09
 -- || curl_h u || =  8.885776630375737
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476520366567657
 -- with || u_ex || =  3.8476489483415

Max-norm of error on f_x(x, y): 6.99e-04
Max-norm of error on f_y(x, y): 6.99e-04

Max-norm of error on ux(x, y): 1.03e-03
Max-norm of error on uy(x, y): 1.03e-03

L2-norm of error on u(x, y): 1.87e-05

time elapsed:  73.45529007911682
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.7397990226745605 s
source approximation...
time elapsed:  0.28423309326171875
exact solution approximation...
time elapsed:  0.27219510078430176
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0016810894012451172
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.21415281295776367
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.3493681803096502e-09
 -- || curl_h u || =  8.886230589714165
Computing errors...
Computing relative errors...
 -- with || u || =  3.84775891989424
 -- with || u_ex || =  3.8476249074279005

Max-norm of error on f_x(x, y): 5.77e-03
Max-norm of error on f_y(x, y): 5.77e-03

Max-norm of error on ux(x, y): 8.19e-03
Max-norm of error on uy(x, y): 8.19e-03

L2-norm of error on u(x, y): 6.88e-04

time elapsed:  1.8824477195739746
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 6.751657247543335 s
source approximation...
time elapsed:  1.015199899673462
exact solution approximation...
time elapsed:  0.9561741352081299
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.005962848663330078
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.7497537136077881
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0068446718029623e-09
 -- || curl_h u || =  8.885773506830182
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476512958048534
 -- with || u_ex || =  3.8476491008869074

Max-norm of error on f_x(x, y): 7.16e-04
Max-norm of error on f_y(x, y): 7.16e-04

Max-norm of error on ux(x, y): 1.04e-03
Max-norm of error on uy(x, y): 1.04e-03

L2-norm of error on u(x, y): 4.15e-05

time elapsed:  7.7747132778167725
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 25.21687602996826 s
source approximation...
time elapsed:  3.5705068111419678
exact solution approximation...
time elapsed:  3.643549919128418
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.026604890823364258
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 6400.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  3.48600697517395
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  5.349846196714781e-10
 -- || curl_h u || =  8.885765997144043
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649519096961
 -- with || u_ex || =  3.847649484376806

Max-norm of error on f_x(x, y): 9.07e-05
Max-norm of error on f_y(x, y): 9.07e-05

Max-norm of error on ux(x, y): 1.29e-04
Max-norm of error on uy(x, y): 1.29e-04

L2-norm of error on u(x, y): 2.58e-06

time elapsed:  28.251309156417847
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 95.70531296730042 s
source approximation...
time elapsed:  15.06905484199524
exact solution approximation...
time elapsed:  13.34207797050476
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.1010439395904541
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 12800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  13.908168077468872
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.883883343455793e-10
 -- || curl_h u || =  8.88576587821183
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490934422
 -- with || u_ex || =  3.8476494903894123

Max-norm of error on f_x(x, y): 1.12e-05
Max-norm of error on f_y(x, y): 1.12e-05

Max-norm of error on ux(x, y): 1.62e-05
Max-norm of error on uy(x, y): 1.62e-05

L2-norm of error on u(x, y): 1.62e-07

time elapsed:  107.02578997612
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.608671188354492 s
source approximation...
time elapsed:  0.26168227195739746
exact solution approximation...
time elapsed:  0.24564290046691895
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0031070709228515625
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 2500.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.5795888900756836
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.705480047321655e-09
 -- || curl_h u || =  8.885768847045654
Computing errors...
Computing relative errors...
 -- with || u || =  3.847650191605252
 -- with || u_ex || =  3.847649336617433

Max-norm of error on f_x(x, y): 4.96e-04
Max-norm of error on f_y(x, y): 4.96e-04

Max-norm of error on ux(x, y): 7.21e-04
Max-norm of error on uy(x, y): 7.21e-04

L2-norm of error on u(x, y): 4.05e-05

time elapsed:  2.412332057952881
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 14.608020782470703 s
source approximation...
time elapsed:  0.9284970760345459
exact solution approximation...
time elapsed:  0.885814905166626
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.01487112045288086
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 5000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  3.091080904006958
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.6271906805363704e-09
 -- || curl_h u || =  8.885765888359355
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649493334729
 -- with || u_ex || =  3.84764948989613

Max-norm of error on f_x(x, y): 3.06e-05
Max-norm of error on f_y(x, y): 3.06e-05

Max-norm of error on ux(x, y): 4.43e-05
Max-norm of error on uy(x, y): 4.43e-05

L2-norm of error on u(x, y): 1.24e-06

time elapsed:  9.368897914886475
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 54.956892013549805 s
source approximation...
time elapsed:  3.7541141510009766
exact solution approximation...
time elapsed:  3.5493381023406982
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.05529594421386719
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 10000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  9.934196949005127
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2800399847426226e-09
 -- || curl_h u || =  8.885765876362012
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490496402
 -- with || u_ex || =  3.8476494905137804

Max-norm of error on f_x(x, y): 1.96e-06
Max-norm of error on f_y(x, y): 1.96e-06

Max-norm of error on ux(x, y): 2.87e-06
Max-norm of error on uy(x, y): 2.87e-06

L2-norm of error on u(x, y): 3.85e-08

time elapsed:  37.34768795967102
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 227.1265320777893 s
source approximation...
time elapsed:  15.079299926757812
exact solution approximation...
time elapsed:  15.904480934143066
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.23268699645996094
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 20000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  51.25996804237366
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.311044186037142e-10
 -- || curl_h u || =  8.885765876316732
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494904855523
 -- with || u_ex || =  3.847649490491177

Max-norm of error on f_x(x, y): 1.23e-07
Max-norm of error on f_y(x, y): 1.23e-07

Max-norm of error on ux(x, y): 1.81e-07
Max-norm of error on uy(x, y): 1.81e-07

L2-norm of error on u(x, y): 6.52e-09

time elapsed:  159.7456877231598


==> effect_runs/out_runs_confeec.txt <==
[campos@MacBook-de-Martin-2 effect (master)]$ ./HL_run_script.sh
 -N 1 1
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.3380618095397949 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  2.4472129344940186
info of cg:  2200
Computing relative errors...
 -- with || u || =  3.5649868995685874
 -- with || u_ex || =  3.40503699143011

Max-norm of error on f_x(x, y): 3.39e-01
Max-norm of error on f_y(x, y): 3.39e-01

Max-norm of error on ux(x, y): 5.36e-01
Max-norm of error on uy(x, y): 5.36e-01

L2-norm of error on u(x, y): 2.93e-01

 -N 1 1
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0595247745513916 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  17.098132848739624
info of cg:  8400
Computing relative errors...
 -- with || u || =  3.4160882159754298
 -- with || u_ex || =  3.486321519515682

Max-norm of error on f_x(x, y): 1.75e-01
Max-norm of error on f_y(x, y): 1.75e-01

Max-norm of error on ux(x, y): 2.75e-01
Max-norm of error on uy(x, y): 2.75e-01

L2-norm of error on u(x, y): 1.81e-01

 -N 1 1
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.134598016738892 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  3.490407943725586
info of cg:  0
Computing relative errors...
 -- with || u || =  3.450875948638383
 -- with || u_ex || =  3.5059038567192173

Max-norm of error on f_x(x, y): 8.97e-02
Max-norm of error on f_y(x, y): 8.97e-02

Max-norm of error on ux(x, y): 1.27e-01
Max-norm of error on uy(x, y): 1.27e-01

L2-norm of error on u(x, y): 7.24e-02

 -N 1 1
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 15.90717601776123 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  49.46953797340393
info of cg:  0
Computing relative errors...
 -- with || u || =  3.492367729299487
 -- with || u_ex || =  3.510782194208493

Max-norm of error on f_x(x, y): 4.49e-02
Max-norm of error on f_y(x, y): 4.49e-02

Max-norm of error on ux(x, y): 5.45e-02
Max-norm of error on uy(x, y): 5.45e-02

L2-norm of error on u(x, y): 2.08e-02

 -N 2 2
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6115169525146484 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  18.978891611099243
info of cg:  8400
Computing relative errors...
 -- with || u || =  3.4586647591098294
 -- with || u_ex || =  3.509136536315144

Max-norm of error on f_x(x, y): 3.88e-02
Max-norm of error on f_y(x, y): 3.88e-02

Max-norm of error on ux(x, y): 6.34e-02
Max-norm of error on uy(x, y): 6.34e-02

L2-norm of error on u(x, y): 5.60e-02

 -N 2 2
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.108227014541626 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  3.4563231468200684
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5077879383081143
 -- with || u_ex || =  3.5121952482412966

Max-norm of error on f_x(x, y): 8.31e-03
Max-norm of error on f_y(x, y): 8.31e-03

Max-norm of error on ux(x, y): 1.94e-02
Max-norm of error on uy(x, y): 1.94e-02

L2-norm of error on u(x, y): 4.36e-03

 -N 2 2
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.680837154388428 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  28.021404266357422
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5121071192292224
 -- with || u_ex || =  3.512394023599725

Max-norm of error on f_x(x, y): 2.02e-03
Max-norm of error on f_y(x, y): 2.02e-03

Max-norm of error on ux(x, y): 5.82e-03
Max-norm of error on uy(x, y): 5.82e-03

L2-norm of error on u(x, y): 2.81e-04

 -N 2 2
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 33.155539989471436 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  149.7056839466095
info of cg:  0
Computing relative errors...
 -- with || u || =  3.512388451997817
 -- with || u_ex || =  3.5124065305574823

Max-norm of error on f_x(x, y): 4.97e-04
Max-norm of error on f_y(x, y): 4.97e-04

Max-norm of error on ux(x, y): 1.52e-03
Max-norm of error on uy(x, y): 1.52e-03

L2-norm of error on u(x, y): 1.77e-05

 -N 3 3
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.39207124710083 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  88.52806305885315
info of cg:  18600
Computing relative errors...
 -- with || u || =  3.5106182233290317
 -- with || u_ex || =  3.5123340736399373

Max-norm of error on f_x(x, y): 4.22e-03
Max-norm of error on f_y(x, y): 4.22e-03

Max-norm of error on ux(x, y): 1.17e-02
Max-norm of error on uy(x, y): 1.17e-02

L2-norm of error on u(x, y): 1.76e-03

 -N 3 3
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.471964120864868 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  15.17324185371399
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5123766405002064
 -- with || u_ex || =  3.512406153190348

Max-norm of error on f_x(x, y): 4.91e-04
Max-norm of error on f_y(x, y): 4.91e-04

Max-norm of error on ux(x, y): 1.82e-03
Max-norm of error on uy(x, y): 1.82e-03

L2-norm of error on u(x, y): 5.06e-05

 -N 3 3
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 21.62451696395874 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  167.77744507789612
info of cg:  0
Computing relative errors...
 -- with || u || =  3.512406873299827
 -- with || u_ex || =  3.512407346299669

Max-norm of error on f_x(x, y): 6.38e-05
Max-norm of error on f_y(x, y): 6.38e-05

Max-norm of error on ux(x, y): 2.30e-04
Max-norm of error on uy(x, y): 2.30e-04

L2-norm of error on u(x, y): 2.66e-06

 -N 3 3
 -K 80 80
python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 85.96406722068787 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
^Z
[1]+  Stopped                 ./HL_run_script.sh
[campos@MacBook-de-Martin-2 effect (master)]$ fg %1
./HL_run_script.sh
Done.
time elapsed:  8297.847092866898
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124073595157146
 -- with || u_ex || =  3.512407365218935

Max-norm of error on f_x(x, y): 8.05e-06
Max-norm of error on f_y(x, y): 8.05e-06

Max-norm of error on ux(x, y): 2.88e-05
Max-norm of error on uy(x, y): 2.88e-05

L2-norm of error on u(x, y): 1.63e-07

 -N 4 4
 -K 10 10
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.415970802307129 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  4.841462135314941
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5123813069383747
 -- with || u_ex || =  3.512406335845609

Max-norm of error on f_x(x, y): 3.38e-04
Max-norm of error on f_y(x, y): 3.38e-04

Max-norm of error on ux(x, y): 1.71e-03
Max-norm of error on uy(x, y): 1.71e-03

L2-norm of error on u(x, y): 4.22e-05

 -N 4 4
 -K 20 20
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 13.671281814575195 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  56.19306206703186
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124072555289105
 -- with || u_ex || =  3.5124073612836746

Max-norm of error on f_x(x, y): 1.94e-05
Max-norm of error on f_y(x, y): 1.94e-05

Max-norm of error on ux(x, y): 1.13e-04
Max-norm of error on uy(x, y): 1.13e-04

L2-norm of error on u(x, y): 8.18e-07

 -N 4 4
 -K 40 40
python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 56.04080080986023 s
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  224.77179312705994
info of cg:  0
Computing relative errors...
 -- with || u || =  3.5124073650510237
 -- with || u_ex || =  3.512407365503596

Max-norm of error on f_x(x, y): 1.25e-06
Max-norm of error on f_y(x, y): 1.25e-06

Max-norm of error on ux(x, y): 7.42e-06
Max-norm of error on uy(x, y): 7.42e-06

L2-norm of error on u(x, y): 2.22e-08

 -N 4 4
 -K 80 80


==> effect_runs/out_runs_sol2_weak_jumps.txt <==
h
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.35598015785217285 s
source approximation...
time elapsed:  0.2710258960723877
exact solution approximation...
time elapsed:  0.23062610626220703
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0004889965057373047
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.02896285057067871
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  8.403357235173017
 -- || curl_h u || =  13.513613142772723
Computing errors...
Computing relative errors...
 -- with || u || =  6.436568523160668
 -- with || u_ex || =  3.4078233013104

Max-norm of error on f_x(x, y): 3.40e-01
Max-norm of error on f_y(x, y): 3.40e-01

Max-norm of error on ux(x, y): 6.68e-01
Max-norm of error on uy(x, y): 6.68e-01

L2-norm of error on u(x, y): 5.13e-01

time elapsed:  0.6460239887237549
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0996620655059814 s
source approximation...
time elapsed:  1.016697883605957
exact solution approximation...
time elapsed:  0.8353140354156494
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0008740425109863281
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.055871009826660156
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.51376656222408
 -- || curl_h u || =  8.423212391279838
Computing errors...
Computing relative errors...
 -- with || u || =  4.147897004737196
 -- with || u_ex || =  3.486362386475495

Max-norm of error on f_x(x, y): 1.75e-01
Max-norm of error on f_y(x, y): 1.75e-01

Max-norm of error on ux(x, y): 4.35e-01
Max-norm of error on uy(x, y): 4.35e-01

L2-norm of error on u(x, y): 3.01e-01

time elapsed:  2.519674062728882
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.122429132461548 s
source approximation...
time elapsed:  4.065522909164429
exact solution approximation...
time elapsed:  3.227475881576538
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002446889877319336
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.22569894790649414
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.7809438660663304
 -- || curl_h u || =  7.16250298538574
Computing errors...
Computing relative errors...
 -- with || u || =  3.5572036085308945
 -- with || u_ex || =  3.5059044853154577

Max-norm of error on f_x(x, y): 8.97e-02
Max-norm of error on f_y(x, y): 8.97e-02

Max-norm of error on ux(x, y): 2.44e-01
Max-norm of error on uy(x, y): 2.44e-01

L2-norm of error on u(x, y): 2.09e-01

time elapsed:  10.256866216659546
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 16.02467918395996 s
source approximation...
time elapsed:  14.391881942749023
exact solution approximation...
time elapsed:  12.166749954223633
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.010367870330810547
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  2.1695518493652344
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.051323450416375
 -- || curl_h u || =  6.971429020990936
Computing errors...
Computing relative errors...
 -- with || u || =  3.4662877232177096
 -- with || u_ex || =  3.510782203992013

Max-norm of error on f_x(x, y): 4.49e-02
Max-norm of error on f_y(x, y): 4.49e-02

Max-norm of error on ux(x, y): 1.17e-01
Max-norm of error on uy(x, y): 1.17e-01

L2-norm of error on u(x, y): 1.03e-01

time elapsed:  38.46844482421875
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6017000675201416 s
source approximation...
time elapsed:  0.2586691379547119
exact solution approximation...
time elapsed:  0.21936798095703125
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.000659942626953125
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.1653611660003662
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.157755020859051
 -- || curl_h u || =  6.904487889137284
Computing errors...
Computing relative errors...
 -- with || u || =  3.44180216358156
 -- with || u_ex || =  3.5092200296823344

Max-norm of error on f_x(x, y): 3.85e-02
Max-norm of error on f_y(x, y): 3.85e-02

Max-norm of error on ux(x, y): 8.08e-02
Max-norm of error on uy(x, y): 8.08e-02

L2-norm of error on u(x, y): 8.02e-02

time elapsed:  1.0403902530670166
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.0985209941864014 s
source approximation...
time elapsed:  0.9606149196624756
exact solution approximation...
time elapsed:  0.7826123237609863
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002086162567138672
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.4646189212799072
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.674962721114619
 -- || curl_h u || =  7.0153053398277825
Computing errors...
Computing relative errors...
 -- with || u || =  3.5070928994188924
 -- with || u_ex || =  3.5121973443534875

Max-norm of error on f_x(x, y): 8.40e-03
Max-norm of error on f_y(x, y): 8.40e-03

Max-norm of error on ux(x, y): 1.88e-02
Max-norm of error on uy(x, y): 1.88e-02

L2-norm of error on u(x, y): 5.17e-03

time elapsed:  4.082031965255737
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.070050716400146 s
source approximation...
time elapsed:  3.7102158069610596
exact solution approximation...
time elapsed:  3.0720877647399902
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.00789785385131836
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  4.009104013442993
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.710226844915074
 -- || curl_h u || =  7.024243405728992
Computing errors...
Computing relative errors...
 -- with || u || =  3.5120949325564945
 -- with || u_ex || =  3.512394060948819

Max-norm of error on f_x(x, y): 1.99e-03
Max-norm of error on f_y(x, y): 1.99e-03

Max-norm of error on ux(x, y): 5.81e-03
Max-norm of error on uy(x, y): 5.81e-03

L2-norm of error on u(x, y): 3.27e-04

time elapsed:  16.152411937713623
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 32.59848380088806 s
source approximation...
time elapsed:  15.22201132774353
exact solution approximation...
time elapsed:  12.839750051498413
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.03914499282836914
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  26.168558835983276
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712257256313698
 -- || curl_h u || =  7.024779573911428
Computing errors...
Computing relative errors...
 -- with || u || =  3.512388254769014
 -- with || u_ex || =  3.5124065311612545

Max-norm of error on f_x(x, y): 4.95e-04
Max-norm of error on f_y(x, y): 4.95e-04

Max-norm of error on ux(x, y): 1.52e-03
Max-norm of error on uy(x, y): 1.52e-03

L2-norm of error on u(x, y): 2.58e-05

time elapsed:  69.92412686347961
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.5101120471954346 s
source approximation...
time elapsed:  0.2854599952697754
exact solution approximation...
time elapsed:  0.24024271965026855
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0013303756713867188
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.8060500621795654
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.698279983372483
 -- || curl_h u || =  7.021073618802565
Computing errors...
Computing relative errors...
 -- with || u || =  3.5103756690251746
 -- with || u_ex || =  3.512334194824392

Max-norm of error on f_x(x, y): 4.20e-03
Max-norm of error on f_y(x, y): 4.20e-03

Max-norm of error on ux(x, y): 1.14e-02
Max-norm of error on uy(x, y): 1.14e-02

L2-norm of error on u(x, y): 2.03e-03

time elapsed:  1.803497314453125
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.940009117126465 s
source approximation...
time elapsed:  1.0166714191436768
exact solution approximation...
time elapsed:  0.9223489761352539
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.006088972091674805
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  7.73190975189209
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712076013612703
 -- || curl_h u || =  7.024735414654068
Computing errors...
Computing relative errors...
 -- with || u || =  3.5123628695858984
 -- with || u_ex || =  3.5124061533078956

Max-norm of error on f_x(x, y): 4.91e-04
Max-norm of error on f_y(x, y): 4.91e-04

Max-norm of error on ux(x, y): 1.81e-03
Max-norm of error on uy(x, y): 1.81e-03

L2-norm of error on u(x, y): 6.96e-05

time elapsed:  6.717406988143921
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 24.970226049423218 s
source approximation...
time elapsed:  4.201310873031616
exact solution approximation...
time elapsed:  3.7141880989074707
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.030275821685791016
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  66.48060011863708
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712383510617592
 -- || curl_h u || =  7.024813363227023
Computing errors...
Computing relative errors...
 -- with || u || =  3.512406590582832
 -- with || u_ex || =  3.5124073463002494

Max-norm of error on f_x(x, y): 6.38e-05
Max-norm of error on f_y(x, y): 6.38e-05

Max-norm of error on ux(x, y): 2.30e-04
Max-norm of error on uy(x, y): 2.30e-04

L2-norm of error on u(x, y): 3.92e-06

time elapsed:  28.02372670173645
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 98.64693212509155 s
source approximation...
time elapsed:  16.22087287902832
exact solution approximation...
time elapsed:  13.510285139083862
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.12062311172485352
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  291.51891803741455
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712388892368633
 -- || curl_h u || =  7.024814709163908
Computing errors...
Computing relative errors...
 -- with || u || =  3.5124073530712376
 -- with || u_ex || =  3.5124073652184262

Max-norm of error on f_x(x, y): 8.05e-06
Max-norm of error on f_y(x, y): 8.05e-06

Max-norm of error on ux(x, y): 2.88e-05
Max-norm of error on uy(x, y): 2.88e-05

L2-norm of error on u(x, y): 2.48e-07

time elapsed:  106.34918212890625
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.6086957454681396 s
source approximation...
time elapsed:  0.3083810806274414
exact solution approximation...
time elapsed:  0.2558400630950928
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.002830028533935547
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  2.756524085998535
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.71217545277947
 -- || curl_h u || =  7.024754498021462
Computing errors...
Computing relative errors...
 -- with || u || =  3.5123754160777825
 -- with || u_ex || =  3.512406336975866

Max-norm of error on f_x(x, y): 3.47e-04
Max-norm of error on f_y(x, y): 3.47e-04

Max-norm of error on ux(x, y): 1.69e-03
Max-norm of error on uy(x, y): 1.69e-03

L2-norm of error on u(x, y): 5.81e-05

time elapsed:  2.565174102783203
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 14.256319999694824 s
source approximation...
time elapsed:  1.110543966293335
exact solution approximation...
time elapsed:  0.9361701011657715
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.012306928634643555
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  24.6040141582489
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.71238823409616
 -- || curl_h u || =  7.024814510816537
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407252108804
 -- with || u_ex || =  3.512407361229336

Max-norm of error on f_x(x, y): 1.96e-05
Max-norm of error on f_y(x, y): 1.96e-05

Max-norm of error on ux(x, y): 1.13e-04
Max-norm of error on uy(x, y): 1.13e-04

L2-norm of error on u(x, y): 1.28e-06

time elapsed:  9.78896689414978
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 52.819326877593994 s
source approximation...
time elapsed:  4.54459023475647
exact solution approximation...
time elapsed:  3.527690887451172
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.06384706497192383
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
^[[CDone.
time elapsed:  125.22336602210999
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.7123889743688165
 -- || curl_h u || =  7.0248147323670045
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407365094107
 -- with || u_ex || =  3.512407365549518

Max-norm of error on f_x(x, y): 1.27e-06
Max-norm of error on f_y(x, y): 1.27e-06

Max-norm of error on ux(x, y): 7.42e-06
Max-norm of error on uy(x, y): 7.42e-06

L2-norm of error on u(x, y): 3.85e-08

time elapsed:  39.76104688644409
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 2 -c 1 -j 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  2
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 227.26157212257385 s
source approximation...
time elapsed:  16.12111496925354
exact solution approximation...
time elapsed:  13.770565032958984
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.23680901527404785
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1
testing this M0inv --
Solving the HL source problem...
^[[CDone.
time elapsed:  471.4244589805603
info of cg:  0
(Projecting u...)
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.712388986248359
 -- || curl_h u || =  7.024814727096866
Computing errors...
Computing relative errors...
 -- with || u || =  3.512407365518712
 -- with || u_ex || =  3.5124073655264203

Max-norm of error on f_x(x, y): 8.03e-08
Max-norm of error on f_y(x, y): 8.03e-08

Max-norm of error on ux(x, y): 4.74e-07
Max-norm of error on uy(x, y): 4.74e-07

L2-norm of error on u(x, y): 7.63e-09

time elapsed:  148.95975995063782


==> effect_runs/out_runs_sol3_partial.txt <==
## HL_run_script.sh:

#!/bin/bash

# degree
p_min=1
p_max=4
# mesh: K = 10*(2**k)  (= nb cells per dimension)
k_min=0
k_max=3

for (( c=0; c<2; c++ ))
do
  for (( p=p_min; p<p_max+1; p++ ))
  do
    N_str=" -N "$p" "$p
    for (( k=k_min; k<k_max+1; k++ ))
    do
      K=$((10*(2**k)))
      K_str=" -K "$K" "$K
      cmd="python3 hodge_laplacian_2d_source.py -v "$N_str$K_str" -P False False -e 0 -o 3.5 -s 3 -c "$c
      echo "$ "$cmd
      $cmd
    done
    #  "$ python hodge_laplacian_2d_source.py -vp"+ $N_str + $K_str + ' -P False False -e 0 -o 3.5 "
  done
done
printf "\n"

---- ---- ---- ---- ---- ---- ---- ---- ---- ---- -------- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----


[campos@MacBook-de-Martin-2 effect (master)]$ ./HL_run_script.sh
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.34394407272338867 s
source approximation...
time elapsed:  0.24197983741760254
exact solution approximation...
time elapsed:  0.2230830192565918
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.005530834197998047
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.2856383433361528e-14
 -- || curl_h u || =  11.05608590607261
Computing errors...
Computing relative errors...
 -- with || u || =  4.367197384236377
 -- with || u_ex || =  3.757414308998799

Max-norm of error on f_x(x, y): 2.65e-01
Max-norm of error on f_y(x, y): 2.65e-01

Max-norm of error on ux(x, y): 4.49e-01
Max-norm of error on uy(x, y): 4.49e-01

L2-norm of error on u(x, y): 1.73e-01

time elapsed:  0.6135680675506592
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.0460751056671143 s
source approximation...
time elapsed:  0.825282096862793
exact solution approximation...
time elapsed:  0.7939939498901367
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.008265972137451172
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  9.342641663846459e-14
 -- || curl_h u || =  9.330064027005104
Computing errors...
Computing relative errors...
 -- with || u || =  3.9531520216242915
 -- with || u_ex || =  3.8263170168731864

Max-norm of error on f_x(x, y): 1.21e-01
Max-norm of error on f_y(x, y): 1.21e-01

Max-norm of error on ux(x, y): 1.80e-01
Max-norm of error on uy(x, y): 1.80e-01

L2-norm of error on u(x, y): 3.92e-02

time elapsed:  2.4414379596710205
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.007940053939819 s
source approximation...
time elapsed:  3.2050259113311768
exact solution approximation...
time elapsed:  3.1306569576263428
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.027191877365112305
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  6.311922131651927e-13
 -- || curl_h u || =  8.992044333392375
Computing errors...
Computing relative errors...
 -- with || u || =  3.87283471944638
 -- with || u_ex || =  3.842362332961594

Max-norm of error on f_x(x, y): 5.87e-02
Max-norm of error on f_y(x, y): 5.87e-02

Max-norm of error on ux(x, y): 8.51e-02
Max-norm of error on uy(x, y): 8.51e-02

L2-norm of error on u(x, y): 9.58e-03

time elapsed:  9.69854474067688
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 15.66991376876831 s
source approximation...
time elapsed:  12.803666830062866
exact solution approximation...
time elapsed:  12.443791151046753
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.1866319179534912
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.253451075286795e-12
 -- || curl_h u || =  8.912051854222588
Computing errors...
Computing relative errors...
 -- with || u || =  3.8538753306073525
 -- with || u_ex || =  3.8463301444207585

Max-norm of error on f_x(x, y): 2.80e-02
Max-norm of error on f_y(x, y): 2.80e-02

Max-norm of error on ux(x, y): 4.09e-02
Max-norm of error on uy(x, y): 4.09e-02

L2-norm of error on u(x, y): 2.38e-03

time elapsed:  38.340264081954956
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.5952661037445068 s
source approximation...
time elapsed:  0.24350190162658691
exact solution approximation...
time elapsed:  0.23071002960205078
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.29010725021362305
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.058308075697272e-08
 -- || curl_h u || =  8.926031115481646
Computing errors...
Computing relative errors...
 -- with || u || =  3.857070627742813
 -- with || u_ex || =  3.8453620965482136

Max-norm of error on f_x(x, y): 4.75e-02
Max-norm of error on f_y(x, y): 4.75e-02

Max-norm of error on ux(x, y): 6.15e-02
Max-norm of error on uy(x, y): 6.15e-02

L2-norm of error on u(x, y): 7.10e-03

time elapsed:  1.0489001274108887
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.138296127319336 s
source approximation...
time elapsed:  0.8716843128204346
exact solution approximation...
time elapsed:  0.8403782844543457
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  0.6975507736206055
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.814111407994728e-08
 -- || curl_h u || =  8.888455645731167
Computing errors...
Computing relative errors...
 -- with || u || =  3.8482845272230777
 -- with || u_ex || =  3.8475087723709396

Max-norm of error on f_x(x, y): 1.12e-02
Max-norm of error on f_y(x, y): 1.12e-02

Max-norm of error on ux(x, y): 1.60e-02
Max-norm of error on uy(x, y): 1.60e-02

L2-norm of error on u(x, y): 4.85e-04

time elapsed:  4.155724048614502
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 8.224289655685425 s
source approximation...
time elapsed:  3.418311834335327
exact solution approximation...
time elapsed:  3.1707100868225098
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  8.046462059020996
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.331311033093034e-08
 -- || curl_h u || =  8.885937110500599
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476900043769455
 -- with || u_ex || =  3.8476407798534673

Max-norm of error on f_x(x, y): 2.83e-03
Max-norm of error on f_y(x, y): 2.83e-03

Max-norm of error on ux(x, y): 4.08e-03
Max-norm of error on uy(x, y): 4.08e-03

L2-norm of error on u(x, y): 3.14e-05

time elapsed:  16.32334804534912
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 32.139647006988525 s
source approximation...
time elapsed:  12.888369083404541
exact solution approximation...
time elapsed:  12.40205693244934
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  41.40708613395691
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0608991878906828e-08
 -- || curl_h u || =  8.885776630442187
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476520364818545
 -- with || u_ex || =  3.8476489476801485

Max-norm of error on f_x(x, y): 7.02e-04
Max-norm of error on f_y(x, y): 7.02e-04

Max-norm of error on ux(x, y): 1.03e-03
Max-norm of error on uy(x, y): 1.03e-03

L2-norm of error on u(x, y): 1.98e-06

time elapsed:  64.4256751537323
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.4276511669158936 s
source approximation...
time elapsed:  0.2583432197570801
exact solution approximation...
time elapsed:  0.23729610443115234
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  1.1965827941894531
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.6753688149655005e-07
 -- || curl_h u || =  8.886232280401366
Computing errors...
Computing relative errors...
 -- with || u || =  3.847759236602384
 -- with || u_ex || =  3.847624774674886

Max-norm of error on f_x(x, y): 5.83e-03
Max-norm of error on f_y(x, y): 5.83e-03

Max-norm of error on ux(x, y): 8.20e-03
Max-norm of error on uy(x, y): 8.20e-03

L2-norm of error on u(x, y): 6.50e-04

time elapsed:  1.5758559703826904
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 5.2948808670043945 s
source approximation...
time elapsed:  0.8760488033294678
exact solution approximation...
time elapsed:  0.8240251541137695
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  7.3613059520721436
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2034368348418764e-08
 -- || curl_h u || =  8.885773529935244
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476513009824393
 -- with || u_ex || =  3.847649100755955

Max-norm of error on f_x(x, y): 7.16e-04
Max-norm of error on f_y(x, y): 7.16e-04

Max-norm of error on ux(x, y): 1.04e-03
Max-norm of error on uy(x, y): 1.04e-03

L2-norm of error on u(x, y): 4.13e-05

time elapsed:  6.109281063079834
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 21.14525604248047 s
source approximation...
time elapsed:  3.4877102375030518
exact solution approximation...
time elapsed:  3.238698959350586
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  98.16693687438965
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.4311467243169893e-08
 -- || curl_h u || =  8.885765981673673
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649513699291
 -- with || u_ex || =  3.847649484376428

Max-norm of error on f_x(x, y): 9.07e-05
Max-norm of error on f_y(x, y): 9.07e-05

Max-norm of error on ux(x, y): 1.29e-04
Max-norm of error on uy(x, y): 1.29e-04

L2-norm of error on u(x, y): 2.59e-06

time elapsed:  25.360881328582764
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 88.18563199043274 s
source approximation...
time elapsed:  14.329926252365112
exact solution approximation...
time elapsed:  13.884876728057861
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  1174.286537885666
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  7.487804119015841e-09
 -- || curl_h u || =  8.885765875415228
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490267468
 -- with || u_ex || =  3.847649490390049

Max-norm of error on f_x(x, y): 1.12e-05
Max-norm of error on f_y(x, y): 1.12e-05

Max-norm of error on ux(x, y): 1.62e-05
Max-norm of error on uy(x, y): 1.62e-05

L2-norm of error on u(x, y): 1.62e-07

time elapsed:  100.3331241607666
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.3952691555023193 s
source approximation...
time elapsed:  0.257659912109375
exact solution approximation...
time elapsed:  0.24661517143249512
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  7.4451751708984375
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.1523109924302694e-07
 -- || curl_h u || =  8.88576887569452
Computing errors...
Computing relative errors...
 -- with || u || =  3.84765020092653
 -- with || u_ex || =  3.847649335398349

Max-norm of error on f_x(x, y): 4.99e-04
Max-norm of error on f_y(x, y): 4.99e-04

Max-norm of error on ux(x, y): 7.21e-04
Max-norm of error on uy(x, y): 7.21e-04

L2-norm of error on u(x, y): 3.11e-05

time elapsed:  2.308199167251587
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 12.820242166519165 s
source approximation...
time elapsed:  0.9133069515228271
exact solution approximation...
time elapsed:  0.872769832611084
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  26.267252922058105
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.4756673529389954e-08
 -- || curl_h u || =  8.88576587545617
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494892867534
 -- with || u_ex || =  3.847649489873652

Max-norm of error on f_x(x, y): 3.03e-05
Max-norm of error on f_y(x, y): 3.03e-05

Max-norm of error on ux(x, y): 4.43e-05
Max-norm of error on uy(x, y): 4.43e-05

L2-norm of error on u(x, y): 7.73e-07

time elapsed:  9.178213834762573
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 53.041748046875 s
source approximation...
time elapsed:  3.6227798461914062
exact solution approximation...
time elapsed:  3.51411509513855
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  136.59148287773132
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.0233000765154822e-08
 -- || curl_h u || =  8.88576588544161
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649494853531
 -- with || u_ex || =  3.8476494904831937

Max-norm of error on f_x(x, y): 1.97e-06
Max-norm of error on f_y(x, y): 1.97e-06

Max-norm of error on ux(x, y): 2.87e-06
Max-norm of error on uy(x, y): 2.87e-06

L2-norm of error on u(x, y): 2.19e-08

time elapsed:  37.09475803375244
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  0
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 206.22523522377014 s
source approximation...
time elapsed:  14.346319198608398
exact solution approximation...
time elapsed:  13.777957916259766
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Conforming FEEC case   ----
Solving the HL source problem...
Done.
time elapsed:  2560.0738270282745
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.6039982075391512e-08
 -- || curl_h u || =  8.8857658692325
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494882393233
 -- with || u_ex || =  3.847649490485577

Max-norm of error on f_x(x, y): 1.23e-07
Max-norm of error on f_y(x, y): 1.23e-07

Max-norm of error on ux(x, y): 1.82e-07
Max-norm of error on uy(x, y): 1.82e-07

L2-norm of error on u(x, y): 1.24e-09

time elapsed:  146.3082299232483
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.3799021244049072 s
source approximation...
time elapsed:  0.25298619270324707
exact solution approximation...
time elapsed:  0.23932123184204102
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0004451274871826172
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 400.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.01901698112487793
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.7108899098534953e-14
 -- || curl_h u || =  10.825629306109013
Computing errors...
Computing relative errors...
 -- with || u || =  4.320015709039649
 -- with || u_ex || =  3.7604889659378746

Max-norm of error on f_x(x, y): 2.60e-01
Max-norm of error on f_y(x, y): 2.60e-01

Max-norm of error on ux(x, y): 4.42e-01
Max-norm of error on uy(x, y): 4.42e-01

L2-norm of error on u(x, y): 1.62e-01

time elapsed:  0.6888210773468018
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.1549468040466309 s
source approximation...
time elapsed:  0.8902840614318848
exact solution approximation...
time elapsed:  0.8572838306427002
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0008828639984130859
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.022901058197021484
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  7.888507711032496e-14
 -- || curl_h u || =  9.295494662403936
Computing errors...
Computing relative errors...
 -- with || u || =  3.94653713204691
 -- with || u_ex || =  3.8263618692893706

Max-norm of error on f_x(x, y): 1.22e-01
Max-norm of error on f_y(x, y): 1.22e-01

Max-norm of error on ux(x, y): 1.80e-01
Max-norm of error on uy(x, y): 1.80e-01

L2-norm of error on u(x, y): 3.72e-02

time elapsed:  2.711108922958374
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 4.436424970626831 s
source approximation...
time elapsed:  3.870468854904175
exact solution approximation...
time elapsed:  3.6532628536224365
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0026769638061523438
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.04335165023803711
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  6.46137558619663e-13
 -- || curl_h u || =  8.987307332703695
Computing errors...
Computing relative errors...
 -- with || u || =  3.8719403531605243
 -- with || u_ex || =  3.842363021883648

Max-norm of error on f_x(x, y): 5.86e-02
Max-norm of error on f_y(x, y): 5.86e-02

Max-norm of error on ux(x, y): 8.49e-02
Max-norm of error on uy(x, y): 8.49e-02

L2-norm of error on u(x, y): 9.33e-03

time elapsed:  10.920120000839233
$ python3 hodge_laplacian_2d_source.py -v -N 1 1 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [1, 1]
source_approx =  L2 projection
Time for assembly of all mass matrices = 17.6294527053833 s
source approximation...
time elapsed:  14.206961154937744
exact solution approximation...
time elapsed:  13.00971007347107
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.012163162231445312
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.18344998359680176
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  8.0659540161865e-12
 -- || curl_h u || =  8.911444694534632
Computing errors...
Computing relative errors...
 -- with || u || =  3.853760942955917
 -- with || u_ex || =  3.8463301551393543

Max-norm of error on f_x(x, y): 2.80e-02
Max-norm of error on f_y(x, y): 2.80e-02

Max-norm of error on ux(x, y): 4.08e-02
Max-norm of error on uy(x, y): 4.08e-02

L2-norm of error on u(x, y): 2.36e-03

time elapsed:  41.490617990493774
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 0.6449341773986816 s
source approximation...
time elapsed:  0.23853683471679688
exact solution approximation...
time elapsed:  0.24235200881958008
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0006010532379150391
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 900.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.045571088790893555
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.294189192763388e-12
 -- || curl_h u || =  8.925820872725454
Computing errors...
Computing relative errors...
 -- with || u || =  3.857031204935232
 -- with || u_ex || =  3.8454535897762954

Max-norm of error on f_x(x, y): 4.71e-02
Max-norm of error on f_y(x, y): 4.71e-02

Max-norm of error on ux(x, y): 6.15e-02
Max-norm of error on uy(x, y): 6.15e-02

L2-norm of error on u(x, y): 1.02e-02

time elapsed:  1.2259011268615723
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 2.3523809909820557 s
source approximation...
time elapsed:  0.9097409248352051
exact solution approximation...
time elapsed:  0.8296449184417725
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0019519329071044922
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.0806741714477539
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0856192742897321e-10
 -- || curl_h u || =  8.888453958305854
Computing errors...
Computing relative errors...
 -- with || u || =  3.8482842087519544
 -- with || u_ex || =  3.8475110686014844

Max-norm of error on f_x(x, y): 1.13e-02
Max-norm of error on f_y(x, y): 1.13e-02

Max-norm of error on ux(x, y): 1.60e-02
Max-norm of error on uy(x, y): 1.60e-02

L2-norm of error on u(x, y): 1.22e-03

time elapsed:  4.598525047302246
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 9.34664511680603 s
source approximation...
time elapsed:  3.839110851287842
exact solution approximation...
time elapsed:  3.3969030380249023
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.00820302963256836
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.4305758476257324
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  5.537877034576549e-10
 -- || curl_h u || =  8.885937113419525
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476900105411804
 -- with || u_ex || =  3.847640820767449

Max-norm of error on f_x(x, y): 2.80e-03
Max-norm of error on f_y(x, y): 2.80e-03

Max-norm of error on ux(x, y): 4.08e-03
Max-norm of error on uy(x, y): 4.08e-03

L2-norm of error on u(x, y): 1.51e-04

time elapsed:  18.371136903762817
$ python3 hodge_laplacian_2d_source.py -v -N 2 2 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [2, 2]
source_approx =  L2 projection
Time for assembly of all mass matrices = 35.49288296699524 s
source approximation...
time elapsed:  13.37998080253601
exact solution approximation...
time elapsed:  12.730867147445679
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.03752493858337402
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 7200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  1.715277910232544
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2322192826583176e-09
 -- || curl_h u || =  8.885776630375737
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476520366567657
 -- with || u_ex || =  3.8476489483415

Max-norm of error on f_x(x, y): 6.99e-04
Max-norm of error on f_y(x, y): 6.99e-04

Max-norm of error on ux(x, y): 1.03e-03
Max-norm of error on uy(x, y): 1.03e-03

L2-norm of error on u(x, y): 1.87e-05

time elapsed:  73.45529007911682
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 1.7397990226745605 s
source approximation...
time elapsed:  0.28423309326171875
exact solution approximation...
time elapsed:  0.27219510078430176
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0016810894012451172
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 1600.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.21415281295776367
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.3493681803096502e-09
 -- || curl_h u || =  8.886230589714165
Computing errors...
Computing relative errors...
 -- with || u || =  3.84775891989424
 -- with || u_ex || =  3.8476249074279005

Max-norm of error on f_x(x, y): 5.77e-03
Max-norm of error on f_y(x, y): 5.77e-03

Max-norm of error on ux(x, y): 8.19e-03
Max-norm of error on uy(x, y): 8.19e-03

L2-norm of error on u(x, y): 6.88e-04

time elapsed:  1.8824477195739746
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 6.751657247543335 s
source approximation...
time elapsed:  1.015199899673462
exact solution approximation...
time elapsed:  0.9561741352081299
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.005962848663330078
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 3200.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.7497537136077881
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.0068446718029623e-09
 -- || curl_h u || =  8.885773506830182
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476512958048534
 -- with || u_ex || =  3.8476491008869074

Max-norm of error on f_x(x, y): 7.16e-04
Max-norm of error on f_y(x, y): 7.16e-04

Max-norm of error on ux(x, y): 1.04e-03
Max-norm of error on uy(x, y): 1.04e-03

L2-norm of error on u(x, y): 4.15e-05

time elapsed:  7.7747132778167725
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 25.21687602996826 s
source approximation...
time elapsed:  3.5705068111419678
exact solution approximation...
time elapsed:  3.643549919128418
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.026604890823364258
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 6400.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  3.48600697517395
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  5.349846196714781e-10
 -- || curl_h u || =  8.885765997144043
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649519096961
 -- with || u_ex || =  3.847649484376806

Max-norm of error on f_x(x, y): 9.07e-05
Max-norm of error on f_y(x, y): 9.07e-05

Max-norm of error on ux(x, y): 1.29e-04
Max-norm of error on uy(x, y): 1.29e-04

L2-norm of error on u(x, y): 2.58e-06

time elapsed:  28.251309156417847
$ python3 hodge_laplacian_2d_source.py -v -N 3 3 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [3, 3]
source_approx =  L2 projection
Time for assembly of all mass matrices = 95.70531296730042 s
source approximation...
time elapsed:  15.06905484199524
exact solution approximation...
time elapsed:  13.34207797050476
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.1010439395904541
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 12800.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  13.908168077468872
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.883883343455793e-10
 -- || curl_h u || =  8.88576587821183
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490934422
 -- with || u_ex || =  3.8476494903894123

Max-norm of error on f_x(x, y): 1.12e-05
Max-norm of error on f_y(x, y): 1.12e-05

Max-norm of error on ux(x, y): 1.62e-05
Max-norm of error on uy(x, y): 1.62e-05

L2-norm of error on u(x, y): 1.62e-07

time elapsed:  107.02578997612
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 10 10 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [10, 10]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 3.608671188354492 s
source approximation...
time elapsed:  0.26168227195739746
exact solution approximation...
time elapsed:  0.24564290046691895
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.0031070709228515625
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 2500.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  0.5795888900756836
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  4.705480047321655e-09
 -- || curl_h u || =  8.885768847045654
Computing errors...
Computing relative errors...
 -- with || u || =  3.847650191605252
 -- with || u_ex || =  3.847649336617433

Max-norm of error on f_x(x, y): 4.96e-04
Max-norm of error on f_y(x, y): 4.96e-04

Max-norm of error on ux(x, y): 7.21e-04
Max-norm of error on uy(x, y): 7.21e-04

L2-norm of error on u(x, y): 4.05e-05

time elapsed:  2.412332057952881
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 20 20 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [20, 20]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 14.608020782470703 s
source approximation...
time elapsed:  0.9284970760345459
exact solution approximation...
time elapsed:  0.885814905166626
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.01487112045288086
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 5000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  3.091080904006958
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  2.6271906805363704e-09
 -- || curl_h u || =  8.885765888359355
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649493334729
 -- with || u_ex || =  3.84764948989613

Max-norm of error on f_x(x, y): 3.06e-05
Max-norm of error on f_y(x, y): 3.06e-05

Max-norm of error on ux(x, y): 4.43e-05
Max-norm of error on uy(x, y): 4.43e-05

L2-norm of error on u(x, y): 1.24e-06

time elapsed:  9.368897914886475
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 40 40 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [40, 40]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 54.956892013549805 s
source approximation...
time elapsed:  3.7541141510009766
exact solution approximation...
time elapsed:  3.5493381023406982
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.05529594421386719
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 10000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  9.934196949005127
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  1.2800399847426226e-09
 -- || curl_h u || =  8.885765876362012
Computing errors...
Computing relative errors...
 -- with || u || =  3.847649490496402
 -- with || u_ex || =  3.8476494905137804

Max-norm of error on f_x(x, y): 1.96e-06
Max-norm of error on f_y(x, y): 1.96e-06

Max-norm of error on ux(x, y): 2.87e-06
Max-norm of error on uy(x, y): 2.87e-06

L2-norm of error on u(x, y): 3.85e-08

time elapsed:  37.34768795967102
$ python3 hodge_laplacian_2d_source.py -v -N 4 4 -K 80 80 -P False False -e 0 -o 3.5 -s 3 -c 1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
 periodic       =  [False, False]
 check_solution =  False
 sol_id         =  3
 conga          =  1
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
---- ---- ---- ---- ---- ---- ---- ---- ---- ---- ----
ncells =  [80, 80]
degree =  [4, 4]
source_approx =  L2 projection
Time for assembly of all mass matrices = 227.1265320777893 s
source approximation...
time elapsed:  15.079299926757812
exact solution approximation...
time elapsed:  15.904480934143066
Broken case (with block-diag inverse Mass matrices: implement them at de Rham level ?)
sp LU decomposition of M0...
time elapsed:  0.23268699645996094
info of cg [computing f from ft]:  0
info of cg [computing u_ex from ut_ex]:  0
 ----  assembling the modified (symmetric) HL operator tilde_L1 = M1 @ L1   ----
 ----  Broken FEEC case   ----
alpha = 20000.0
testing this M0inv --
Solving the HL source problem...
Done.
time elapsed:  51.25996804237366
info of cg:  0
Computing discrete divergence and curl of solution...
 -- || div_h u ||  =  3.311044186037142e-10
 -- || curl_h u || =  8.885765876316732
Computing errors...
Computing relative errors...
 -- with || u || =  3.8476494904855523
 -- with || u_ex || =  3.847649490491177

Max-norm of error on f_x(x, y): 1.23e-07
Max-norm of error on f_y(x, y): 1.23e-07

Max-norm of error on ux(x, y): 1.81e-07
Max-norm of error on uy(x, y): 1.81e-07

L2-norm of error on u(x, y): 6.52e-09

time elapsed:  159.7456877231598

